Nonintrusive approximation of parametrized limits of matrix power algorithms -- application to matrix inverses and log-determinants

We consider in this work quantities that can be obtained as limits of powers of parametrized matrices, for instance the inverse matrix or the logarithm of the determinant. Under the assumption of affine dependence in the parameters, we use the Empirical Interpolation Method (EIM) to derive an approximation for powers of these matrices, from which we derive a nonintrusive approximation for the aforementioned limits. We derive upper bounds of the error made by the obtained formula. Finally, numerical comparisons with classical intrusive and nonintrusive approximation techniques are provided: in the considered test-cases, our algorithm performs well compared to the nonintrusive ones.

==> p_hat.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'p_hat.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{469.71704198bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63802414)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{p_hat.pdf}}%
    \put(0.16699272,0.37219821){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{P}$}}}%
    \put(0.14988519,0.24674271){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat{v}=v$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{p_hat.pdf}}%
    \put(0.54671922,0.27183376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{continuous\\ connection}}}%
    \put(0.44937336,0.61508814){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{C}$ space filling\\ curve in $B_0(\max(\bar{v},1))$}}}%
    \put(0.2664909,0.50750713){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mu^0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{p_hat.pdf}}%
    \put(0.53534054,0.3990522){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mu^0_1$}}}%
    \put(0.67082551,0.39905211){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mu^0_1+1$}}}%
    \put(0.81598793,0.39743926){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mu^0+2$}}}%
  \end{picture}%
\endgroup%

